An extremely fast fading population II dwarf nova candidate: caught spectroscopically on the rise

We present AT2022kak, a rapidly evolving optical transient discovered by the KiloNova and Transients Program (KNTraP). This interesting burst exhibited extremely fast evolution, with a large amplitude blue outburst of m > 3.3 in a single night, and a rapid fade back to quiescence in the following two nights. We deployed a multi-wavelength follow-up campaign, monitoring the object for the next two months, but saw no recurrent burst. Three years later, while observing to get spectroscopy of the object in quiescence, there was a new outburst, enabling the collection of time-resolved spectra of the rise and fade of the outburst. The light curve properties of the first burst and spectra of the second burst are consistent with a dwarf nova. Its fast evolving behaviour makes it one of the fastest and faintest dwarf novae observed. The estimated distance of AT2022kak from the Galactic centre is ~6.6 kpc, with a scale height of ~2 kpc. This scale height places it in the Galactic thick disk, where only very few dwarf novae have been found, and is therefore a potential Population II dwarf novae system.

==> AT2022kak_paper/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
